Adversarial Infrared Geometry: Using Geometry to Perform Adversarial Attack against Infrared Pedestrian Detectors

Currently, infrared imaging technology enjoys widespread usage, with infrared object detection technology experiencing a surge in prominence. While previous studies have delved into physical attacks on infrared object detectors, the implementation of these techniques remains complex. For instance, some approaches entail the use of bulb boards or infrared QR suits as perturbations to execute attacks, which entail costly optimization and cumbersome deployment processes. Other methodologies involve the utilization of irregular aerogel as physical perturbations for infrared attacks, albeit at the expense of optimization expenses and perceptibility issues. In this study, we propose a novel infrared physical attack termed Adversarial Infrared Geometry (\textbf{AdvIG}), which facilitates efficient black-box query attacks by modeling diverse geometric shapes (lines, triangles, ellipses) and optimizing their physical parameters using Particle Swarm Optimization (PSO). Extensive experiments are conducted to evaluate the effectiveness, stealthiness, and robustness of AdvIG. In digital attack experiments, line, triangle, and ellipse patterns achieve attack success rates of 93.1\%, 86.8\%, and 100.0\%, respectively, with average query times of 71.7, 113.1, and 2.57, respectively, thereby confirming the efficiency of AdvIG. Physical attack experiments are conducted to assess the attack success rate of AdvIG at different distances. On average, the line, triangle, and ellipse achieve attack success rates of 61.1\%, 61.2\%, and 96.2\%, respectively. Further experiments are conducted to comprehensively analyze AdvIG, including ablation experiments, transfer attack experiments, and adversarial defense mechanisms. Given the superior performance of our method as a simple and efficient black-box adversarial attack in both digital and physical environments, we advocate for widespread attention to AdvIG.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



